Acoustic Cloning

Cloning refers to producing identical copies of existing objects. Here, we experimentally show how to clone acoustic scattering objects. We acquire a digital twin and bring it back to life - a simple two-step process. First, we use broadband speakers to illuminate the scattering object within a closed receiver aperture. From these recorded reverberative data, we retrieve the object's scattering Green's functions using multidimensional deconvolution. In the second step, the acoustic scatterer is holographically reconstructed using the acquired scattering Green's functions. The hologram scatters any wavefield in real-time exactly like the original object would. Low-latency feedback reproduces all orders of interactions between the physical wavefield and the numerically defined hologram. This two-step process is demonstrated by cloning and modifying several rigid scatterers in a two-dimensional acoustic waveguide. Applications range from fully realistic digital scattering models to efficient metamaterial experimentation.

==> data/circPolar.txt <==
phi rScat rIbc
0 0.902508662374166 0.877504604019475
0.0551156605892946 0.919403937535837 0.86532063252878
0.110231321178589 0.838642273659445 0.780310797860934
0.165346981767884 0.804740801579229 0.792554709627113
0.220462642357178 0.678649792580264 0.692087590235453
0.275578302946473 0.625289768726454 0.686031807323481
0.330693963535768 0.584278922436491 0.671254436217572
0.385809624125062 0.501366948267663 0.585959636933105
0.440925284714357 0.46356048167015 0.547359183007939
0.496040945303652 0.39985611456759 0.498845333666987
0.551156605892946 0.27520524221566 0.348470963191835
0.606272266482241 0.259993875017979 0.325522310880315
0.661387927071535 0.244969057446549 0.283471056963693
0.71650358766083 0.189636588332442 0.204682102619211
0.771619248250125 0.184482692179886 0.178594399176232
0.826734908839419 0.162281529149809 0.158243305848752
0.881850569428714 0.164220847319688 0.156189968631564
0.936966230018008 0.183707319806569 0.17214970499054
0.992081890607303 0.204677947716106 0.1947048424949
1.0471975511966 0.207737815434299 0.195896185130241
1.10231321178589 0.208430768734333 0.212129841103905
1.15742887237519 0.194330501936051 0.187527840927702
1.21254453296448 0.195030266728348 0.192845463250579
1.26766019355378 0.203907074883579 0.190759464054257
1.32277585414307 0.222157563321909 0.222209957015458
1.37789151473237 0.222133828089465 0.240231868110042
1.43300717532166 0.201276709234551 0.234918571335742
1.48812283591095 0.201523330923446 0.239452705136778
1.54323849650025 0.195428157426835 0.233922663055704
1.59835415708954 0.204607272333372 0.237064801260704
1.65346981767884 0.182354855151412 0.205361447026367
1.70858547826813 0.178102771826064 0.213342699851022
1.76370113885743 0.168416002013232 0.201201651092611
1.81881679944672 0.150720224747087 0.176582296447065
1.87393246003602 0.170837351941 0.214102098190739
1.92904812062531 0.165508724578844 0.202786552439285
1.98416378121461 0.161286814462771 0.208574918761052
2.0392794418039 0.153291381044464 0.198959507228125
2.0943951023932 0.162111448285621 0.213423006014323
2.14951076298249 0.15965798092624 0.207848507149702
2.20462642357178 0.266682256421079 0.319767115430464
2.25974208416108 0.271167247425954 0.320878997639736
2.31485774475037 0.293351452827586 0.341476792605442
2.36997340533967 0.199474495561434 0.235682105240394
2.42508906592896 0.229942400610474 0.2757811964214
2.48020472651826 0.265444528837163 0.313243177768776
2.53532038710755 0.352406246171537 0.397067693741822
2.59043604769685 0.402801378719754 0.434509610754686
2.64555170828614 0.421682889644373 0.436758640049999
2.70066736887544 0.42400312344194 0.411426886373103
2.75578302946473 0.490222826990018 0.451347198760482
2.81089869005403 0.612061367899588 0.560886898457982
2.86601435064332 0.679936014998462 0.616289647026316
2.92113001123261 0.730290510697043 0.655534163479501
2.97624567182191 0.794573627109167 0.698976657453925
3.0313613324112 0.888420060271036 0.764738355631052
3.0864769930005 0.964172558008229 0.806116715260132
3.14159265358979 1 0.837625663596964
3.19670831417909 0.943711734802136 0.786105603777255
3.25182397476838 0.870820345885047 0.715492182877292
3.30693963535768 0.779551088656727 0.636042652495723
3.36205529594697 0.658155998908093 0.552834581756913
3.41717095653627 0.582642081440563 0.502099052940614
3.47228661712556 0.562313199899915 0.510187245016063
3.52740227771486 0.486501143622713 0.464746569236128
3.58251793830415 0.380507251144745 0.373060271829776
3.63763359889344 0.347699539107475 0.353497659081796
3.69274925948274 0.275690461020053 0.289596515049649
3.74786492007203 0.268916427442187 0.279985927308557
3.80298058066133 0.259614937642597 0.276735156134088
3.85809624125062 0.257983479144935 0.290123185860651
3.91321190183992 0.225174233202961 0.250616348445496
3.96832756242921 0.220070343284719 0.245200805674064
4.02344322301851 0.217247784644836 0.237729616464887
4.0785588836078 0.239628830909635 0.255868268571505
4.1336745441971 0.245027053472144 0.25922882207882
4.18879020478639 0.221297395963978 0.247384428150532
4.24390586537569 0.218521977102961 0.254178024122218
4.29902152596498 0.22335921238778 0.252955560424079
4.35413718655427 0.219204335486407 0.251795917023081
4.40925284714357 0.217227822109105 0.2498274525798
4.46436850773286 0.232769131379643 0.264301687768452
4.51948416832216 0.250649316197244 0.282075524025065
4.57459982891145 0.259020687334391 0.306176566148288
4.62971548950075 0.245746221421002 0.300869406918157
4.68483115009004 0.187641066867834 0.240754818754116
4.73994681067934 0.20870705243273 0.276778263498056
4.79506247126863 0.215806860174483 0.259785473135239
4.85017813185793 0.207388548806191 0.243231166834832
4.90529379244722 0.216786833288761 0.251210186660999
4.96040945303652 0.208913271584796 0.233761050272917
5.01552511362581 0.192515530217361 0.215442304632516
5.0706407742151 0.166473904864261 0.187996916168686
5.1257564348044 0.193576203956372 0.211100461080073
5.18087209539369 0.24434013162601 0.27310110453493
5.23598775598299 0.25394039078908 0.284054056405202
5.29110341657228 0.252281602917317 0.275111349481554
5.34621907716158 0.247011156094543 0.271394411154349
5.40133473775087 0.253120774231189 0.285015460711285
5.45645039834017 0.255827341072227 0.300820904627082
5.51156605892946 0.299562130019933 0.375322691609754
5.56668171951876 0.332044115269104 0.405818152958066
5.62179738010805 0.38751245048585 0.494847348948234
5.67691304069735 0.332612870764576 0.427055113762382
5.73202870128664 0.319398663933278 0.403554247257265
5.78714436187593 0.36958281098173 0.436401506421221
5.84226002246523 0.439772519042833 0.530999274021446
5.89737568305452 0.484174688283462 0.561916836865666
5.95249134364382 0.554902386691957 0.624491267844875
6.00760700423311 0.680200197729015 0.723605334294522
6.06272266482241 0.750551046504715 0.772496496641112
6.1178383254117 0.85322833553443 0.843914617802516
6.172953986001 0.901995049475679 0.886111943748863
6.22806964659029 0.946007928472585 0.907202513251138
0 0.902508662374166 0.877504604019475


==> data/crossPolar.txt <==
phi rScat rIbc
0 0.971486048203073 0.871574173206128
0.0551156605892946 0.991481724274065 0.882698745397406
0.110231321178589 0.93620064465433 0.796611110255867
0.165346981767884 0.897062278692733 0.765653288046856
0.220462642357178 0.773187844365495 0.687198041552239
0.275578302946473 0.701356263006254 0.644526331092689
0.330693963535768 0.648402669097175 0.629748108317436
0.385809624125062 0.544462562060383 0.534183246616777
0.440925284714357 0.504751166500321 0.499265111179375
0.496040945303652 0.445444818680153 0.441039507437272
0.551156605892946 0.238894593342411 0.259431262510026
0.606272266482241 0.181955199095243 0.210034747226565
0.661387927071535 0.126624721996939 0.151957126385509
0.71650358766083 0.0907360304500198 0.112558577406293
0.771619248250125 0.0768658407642148 0.101456687226165
0.826734908839419 0.0703099493395262 0.0909570844066862
0.881850569428714 0.0727598524419033 0.0873690936599097
0.936966230018008 0.0766299566472981 0.0979122644978937
0.992081890607303 0.0819293733021027 0.106941793780736
1.0471975511966 0.0993595481907979 0.117669939880528
1.10231321178589 0.11968208692255 0.131236801189537
1.15742887237519 0.127263486788678 0.133885382075865
1.21254453296448 0.134443587734801 0.139501133374384
1.26766019355378 0.131055513390374 0.149395093533889
1.32277585414307 0.141738140401469 0.17250449148892
1.37789151473237 0.15215847514099 0.20145433662125
1.43300717532166 0.148759678067971 0.186577682004296
1.48812283591095 0.1488214319486 0.188919443899818
1.54323849650025 0.13255655020628 0.176423976327051
1.59835415708954 0.133071425721068 0.186907473148666
1.65346981767884 0.12411799152148 0.170688119128998
1.70858547826813 0.122769748278792 0.164331768257986
1.76370113885743 0.117202488467527 0.150140146698109
1.81881679944672 0.107476778847784 0.132792529513798
1.87393246003602 0.135320145152 0.166857535939517
1.92904812062531 0.126845717502626 0.165170413185252
1.98416378121461 0.129267743250482 0.162477973035051
2.0392794418039 0.127715610515985 0.164990918534147
2.0943951023932 0.122339930211456 0.164782017681633
2.14951076298249 0.104364018810049 0.146507728297017
2.20462642357178 0.103703075086411 0.146228837319153
2.25974208416108 0.0952624135366818 0.147323423912378
2.31485774475037 0.0991132888982477 0.151562719824868
2.36997340533967 0.0750414454351484 0.129011614231533
2.42508906592896 0.0856555221815314 0.152611040702321
2.48020472651826 0.1047972936634 0.182448482739784
2.53532038710755 0.165067119656581 0.224008635761171
2.59043604769685 0.212618240036641 0.279947552260129
2.64555170828614 0.23933428201492 0.304304308318992
2.70066736887544 0.261276982875454 0.352787660960591
2.75578302946473 0.31832225550582 0.402720075781372
2.81089869005403 0.428086776666284 0.51709643889076
2.86601435064332 0.498935143369742 0.535996608366503
2.92113001123261 0.538457107237748 0.569957755091933
2.97624567182191 0.571772550956872 0.616639527384217
3.0313613324112 0.632902840077238 0.677997602325232
3.0864769930005 0.696979968455019 0.719328959953763
3.14159265358979 0.719152383457135 0.739423471360716
3.19670831417909 0.682213779039404 0.739704195593375
3.25182397476838 0.632110427323793 0.680640997233326
3.30693963535768 0.568111831785891 0.627848008927731
3.36205529594697 0.466719279178472 0.544455416397464
3.41717095653627 0.417838691429497 0.506362645765351
3.47228661712556 0.395557894269674 0.502545318269035
3.52740227771486 0.326951669924525 0.414607844904927
3.58251793830415 0.24074412627187 0.311778936859474
3.63763359889344 0.197824547109337 0.285416379122668
3.69274925948274 0.128215335131655 0.209257705594785
3.74786492007203 0.112382542033235 0.184920654991927
3.80298058066133 0.0987669843431382 0.153285560784532
3.85809624125062 0.0909294860794964 0.143863473435595
3.91321190183992 0.080580209693918 0.135108740475283
3.96832756242921 0.0828051532249895 0.137894742333874
4.02344322301851 0.0858999131430558 0.13618132973376
4.0785588836078 0.106408302733872 0.151486416504861
4.1336745441971 0.116781862365869 0.1565382303842
4.18879020478639 0.140801785390654 0.184925400023145
4.24390586537569 0.140222656467711 0.192319859473752
4.29902152596498 0.140170385419786 0.197690887885822
4.35413718655427 0.142733048870065 0.187348715745461
4.40925284714357 0.154387099551406 0.197598860367709
4.46436850773286 0.179189562411037 0.205849540493579
4.51948416832216 0.193414149376947 0.215991849743006
4.57459982891145 0.21655613619654 0.248384503069428
4.62971548950075 0.209776458020812 0.247947631855872
4.68483115009004 0.146994721129686 0.179255519249068
4.73994681067934 0.159706084219251 0.184442647081529
4.79506247126863 0.164331821477979 0.17537021862516
4.85017813185793 0.164803254083201 0.166513420804419
4.90529379244722 0.165290845814207 0.17255038382719
4.96040945303652 0.15417019924572 0.160994356768397
5.01552511362581 0.145228689703751 0.143945359736075
5.0706407742151 0.126758553449509 0.128506846170883
5.1257564348044 0.133519016811477 0.130362892535571
5.18087209539369 0.112269498941334 0.120133037782916
5.23598775598299 0.0977217060675811 0.114733115230615
5.29110341657228 0.0967782490600943 0.102884347562848
5.34621907716158 0.103511304501079 0.100087489898591
5.40133473775087 0.110971430550137 0.111971631445477
5.45645039834017 0.114615268179075 0.114985073083096
5.51156605892946 0.155927534463998 0.161956426786183
5.56668171951876 0.177781785451086 0.189249685649265
5.62179738010805 0.238710610768975 0.227055152842083
5.67691304069735 0.230928875311037 0.222248222192305
5.73202870128664 0.255525176298858 0.241093440295305
5.78714436187593 0.329891856431938 0.298726029659495
5.84226002246523 0.414894329701379 0.381132529695068
5.89737568305452 0.461935131825049 0.434190931731497
5.95249134364382 0.553578779081915 0.510404232065236
6.00760700423311 0.757391824399549 0.661191978351485
6.06272266482241 0.836672006061222 0.726715183373236
6.1178383254117 0.941180751789466 0.817793281161337
6.172953986001 0.966669726250666 0.861538469713445
6.22806964659029 1 0.900674507828455
0 0.971486048203073 0.871574173206128


==> data/squarePolar.txt <==
phi rScat rIbc
0 0.970296204699745 0.867200065152337
0.0551156605892946 0.952102222228052 0.881911761782825
0.110231321178589 0.887288276199597 0.8123680332391
0.165346981767884 0.812886976302912 0.77262374494503
0.220462642357178 0.678410782678822 0.678886356382036
0.275578302946473 0.601725745729723 0.640464326234106
0.330693963535768 0.535527379990051 0.621978577424705
0.385809624125062 0.411980705113472 0.526115277637526
0.440925284714357 0.349520614018999 0.479674512521559
0.496040945303652 0.296072558940439 0.419279163563019
0.551156605892946 0.159945274958741 0.24133528168813
0.606272266482241 0.14295873267748 0.210515304188588
0.661387927071535 0.122982187694735 0.170804804181027
0.71650358766083 0.0913841395496402 0.120534816151319
0.771619248250125 0.0839017165842334 0.0981194270580783
0.826734908839419 0.0707253723218738 0.0774324684238504
0.881850569428714 0.0620696125353873 0.0604352127895827
0.936966230018008 0.063837634652411 0.0640786435310111
0.992081890607303 0.0641982221827496 0.06942439431172
1.0471975511966 0.0603889244627587 0.0529027615614591
1.10231321178589 0.0643936492904023 0.0521568506866444
1.15742887237519 0.0653980813585738 0.0480902369140783
1.21254453296448 0.0691358992652962 0.0490208816244456
1.26766019355378 0.07328463342162 0.0519733086916763
1.32277585414307 0.0926487487549413 0.0617072064834298
1.37789151473237 0.0873643204530271 0.0595100295669529
1.43300717532166 0.0889763471415524 0.060188017882821
1.48812283591095 0.0904955515968688 0.0629299449408616
1.54323849650025 0.0954780228048642 0.0627048527947526
1.59835415708954 0.0894897118234267 0.0617608231012731
1.65346981767884 0.0857751182388666 0.0599645388835206
1.70858547826813 0.0634079175673884 0.0530977951438203
1.76370113885743 0.0576667567384022 0.0493946894888197
1.81881679944672 0.0477645622268593 0.0412770521161701
1.87393246003602 0.0631929303558282 0.0541167017255521
1.92904812062531 0.0600895458627404 0.0535107020225579
1.98416378121461 0.0610530966791494 0.0634127274270304
2.0392794418039 0.0651812988520113 0.0626236997939207
2.0943951023932 0.0733298813609642 0.0598562616145758
2.14951076298249 0.0670619400340635 0.0592126347837929
2.20462642357178 0.106332126564943 0.122208761362576
2.25974208416108 0.122617083985785 0.125418802296655
2.31485774475037 0.126756369202067 0.127155944509996
2.36997340533967 0.105153660092858 0.0759409939229282
2.42508906592896 0.11969554980581 0.0991569207603512
2.48020472651826 0.128144628169838 0.132675777390874
2.53532038710755 0.172622108770414 0.210636358484949
2.59043604769685 0.204565452249324 0.252618015502069
2.64555170828614 0.2273267494991 0.268980844052909
2.70066736887544 0.236010783585248 0.274488460116033
2.75578302946473 0.290231548521105 0.33819714996778
2.81089869005403 0.384175172267848 0.433417578680746
2.86601435064332 0.48544242488184 0.51380485128281
2.92113001123261 0.567258584320236 0.575306743227828
2.97624567182191 0.65230566767757 0.638276057531883
3.0313613324112 0.743649981689331 0.71314706072083
3.0864769930005 0.813787074572716 0.771208359780792
3.14159265358979 0.814733541818476 0.809774387939874
3.19670831417909 0.760179689492523 0.814105302134663
3.25182397476838 0.703072431576528 0.778256792915641
3.30693963535768 0.623442987623968 0.676742590250695
3.36205529594697 0.489988130644123 0.56145433308959
3.41717095653627 0.407321503018009 0.482243836181971
3.47228661712556 0.365013426798222 0.471698981155758
3.52740227771486 0.29691173008059 0.422628454260442
3.58251793830415 0.226887433232934 0.324902312316019
3.63763359889344 0.209885851674537 0.287549795963119
3.69274925948274 0.150942094213547 0.204624786409414
3.74786492007203 0.140245681373765 0.189295667843247
3.80298058066133 0.130531029576321 0.178226900562577
3.85809624125062 0.123115092458387 0.177500364030162
3.91321190183992 0.100659083688953 0.143310139516975
3.96832756242921 0.0940262492859789 0.123503084586476
4.02344322301851 0.0837058182954245 0.109482523618636
4.0785588836078 0.0827812211527279 0.11393855520204
4.1336745441971 0.0869783258238491 0.110370920257919
4.18879020478639 0.0805573334920538 0.06626305889247
4.24390586537569 0.0772540576959757 0.0545924296024535
4.29902152596498 0.0720445436657764 0.0562586770167852
4.35413718655427 0.0702261948616814 0.0476037670246028
4.40925284714357 0.0686302134530995 0.0400340595934086
4.46436850773286 0.072249393948508 0.0419437080703282
4.51948416832216 0.0749935218930085 0.0575748814185036
4.57459982891145 0.0813285328663343 0.0715230994601006
4.62971548950075 0.0826235182328188 0.0675621229831713
4.68483115009004 0.0687040223084103 0.0400391566533356
4.73994681067934 0.059217415092675 0.041770453225381
4.79506247126863 0.0576518106344269 0.0393528921116
4.85017813185793 0.0506271672172193 0.0397079507826684
4.90529379244722 0.0476512632290291 0.0453061024411886
4.96040945303652 0.0454607268393719 0.0478330056953243
5.01552511362581 0.0435589942888088 0.0400876931756735
5.0706407742151 0.0387058771496526 0.0353771981442466
5.1257564348044 0.0376829267096167 0.0379279343304724
5.18087209539369 0.058619760497996 0.0458976799612252
5.23598775598299 0.0687569112352612 0.049298657749204
5.29110341657228 0.0742168814842881 0.0601676479603291
5.34621907716158 0.0793871281798856 0.0644591400523649
5.40133473775087 0.0903991174766387 0.0747333499047943
5.45645039834017 0.10519098377934 0.0847460980201406
5.51156605892946 0.170247204360087 0.14788371900125
5.56668171951876 0.213919393602416 0.182584565102877
5.62179738010805 0.258449908521516 0.224275050782785
5.67691304069735 0.219716746706941 0.200311327382357
5.73202870128664 0.228325718129255 0.218799091260422
5.78714436187593 0.269815163848613 0.255879601900604
5.84226002246523 0.328177166801246 0.332039955414438
5.89737568305452 0.388077488916688 0.385691254180733
5.95249134364382 0.478383140212047 0.469992697809303
6.00760700423311 0.696328081424001 0.638311035687518
6.06272266482241 0.809982664551453 0.698516963342785
6.1178383254117 0.918918249213173 0.786633062150752
6.172953986001 0.970289852622352 0.835037797885722
6.22806964659029 1 0.865188207816804
0 0.970296204699745 0.867200065152337

